Domain Aware Training for Far-field Small-footprint Keyword Spotting

In this paper, we focus on the task of small-footprint keyword spotting under the far-field scenario. Far-field environments are commonly encountered in real-life speech applications, causing severe degradation of performance due to room reverberation and various kinds of noises. Our baseline system is built on the convolutional neural network trained with pooled data of both far-field and close-talking speech. To cope with the distortions, we develop three domain aware training systems, including the domain embedding system, the deep CORAL system, and the multi-task learning system. These methods incorporate domain knowledge into network training and improve the performance of the keyword classifier on far-field conditions. Experimental results show that our proposed methods manage to maintain the performance on the close-talking speech and achieve significant improvement on the far-field test set.

==> record.txt <==
baseline
0.25M测试集：1.41
1M测试集：1.64
3M测试集：6.33

MTL 0.1
0.25M测试集：1.62
1M测试集：1.79
3M测试集：5.97

MTL 0.2
0.25M测试集：1.7
1M测试集：1.44
3M测试集：5.15

MTL 0.3
0.25M测试集：1.77
1M测试集：1.76
3M测试集：5.76

MTL 0.4
0.25M测试集：1.88
1M测试集：2.05
3M测试集：6.37

